Reevaluation of the hadronic contribution to the muon magnetic anomaly using new e+e- -> pi+pi- cross section data from BABAR

Using recently published, high-precision pi+pi- cross section data by the BABAR experiment from the analysis of e+e- events with high-energy photon radiation in the initial state, we reevaluate the lowest order hadronic contribution a_mu[had,LO] to the anomalous magnetic moment of the muon. We employ newly developed software featuring improved data interpolation and averaging, more accurate error propagation and systematic validation. With the new data, the discrepancy between the e+e- and tau-based results for the dominant two-pion mode reduces from previously 2.4 sigma to 1.5 sigma in the dispersion integral, though significant local discrepancies in the spectra persist. We obtain for the e+e- based evaluation amu[had,LO] = (695.5 +- 4.1) 10^-10, where the error accounts for all sources. The full Standard Model prediction of a_mu differs from the experimental value by 3.2 sigma.

==> abstract.txt <==
Using recently published, high-precision pi+pi- cross section data by the BABAR experiment
from the analysis of e+e- events with high-energy photon radiation in the initial state, 
we reevaluate the lowest order hadronic contribution a_mu[had,LO] to the anomalous magnetic 
moment of the muon. We employ newly developed software featuring improved data 
interpolation and averaging, more accurate error propagation and systematic validation. 
With the new data, the discrepancy between the e+e- and tau-based results 
for the dominant two-pion mode reduces from previously 2.4 sigma to 1.5 sigma in the 
dispersion integral, though significant local discrepancies in the spectra persist. 
We obtain for the e+e- based evaluation amu[had,LO] = (695.5 +- 4.1) 10^-10, where 
the error accounts for all sources. The full Standard Model 
prediction of a_mu differs from the experimental value by 3.2 sigma.

